Exponential Asymptotics for Translational Modes in the Discrete Nonlinear Schr{\"o}dinger Model

In the present work, we revisit the topic of translational eigenmodes in discrete models. We focus on the prototypical example of the discrete nonlinear Schr{\"o}dinger equation, although the methodology presented is quite general. We tackle the relevant discrete system based on exponential asymptotics and start by deducing the well-known (and fairly generic) feature of the existence of two types of fixed points, namely site-centered and inter-site-centered. Then, turning to the stability problem, we not only retrieve the exponential scaling (as \( e^{-\pi^2/(2 \varepsilon)} \), where \( \varepsilon \) denotes the spacing between nodes) and its corresponding prefactor power-law (as \( \varepsilon^{-5/2} \)), both of which had been previously obtained, but we also obtain a highly accurate leading-order prefactor and, importantly, the next-order correction, for the first time, to the best of our knowledge. This methodology paves the way for such an analysis in a wide range of lattice nonlinear dynamical equation models.

==> DNLS-uinner.txt <==
1 -241.708379782 
2 -246.129834567 
3 -264.651751355  
4 -283.601809834 
5 -299.663926005 
6 -312.313526587  
7 -321.947021657 
8 -329.192731557 
9 -334.645203189  
10 -338.783278975 
11 -341.964956356 
12  -344.448372757 
13 -346.416933542 
14 -348.000743389  
15 -349.292708088 
16 -350.359929401 
17  -351.251545765 
18 -352.004073390 
19 -352.645047653  
20 -353.195524214 
21 -353.671816278 
22  -354.086717214 
23 -354.450372934 
24 -354.770913009  
25 -355.054913342 
26 -355.307739670 
27  -355.533805641 
28 -355.736768861 
29 -355.919681391  
30 -356.085106374 
31 -356.235209254 
32  -356.371829716 
33 -356.496538860 
34 -356.610685004  
35 -356.715430598 
36 -356.811782196 
37  -356.900614923 
38 -356.982692578 
39 -357.058684224  
40 -357.129177973 
41 -357.194692472 
42  -357.255686537 
43 -357.312567256 
44 -357.365696845  
45 -357.415398458 
46 -357.461961144 
47  -357.505644082 
48 -357.546680210 
49 -357.585279357  
50 -357.621630944 
51 -357.655906316 
52  -357.688260784 
53 -357.718835387 
54 -357.747758444  
55 -357.775146902 
56 -357.801107529 
57  -357.825737961 
58 -357.849127620 
59 -357.871358533  
60 -357.892506054 
61 -357.912639505 
62  -357.931822747 
63 -357.950114688 
64 -357.967569738  
65 -357.984238216 
66 -358.000166712 
67  -358.015398414 
68 -358.029973404 
69 -358.043928920  
70 -358.057299597 
71 -358.070117681 
72  -358.082413224 
73 -358.094214264 
74 -358.105546980  
75 -358.116435840 
76 -358.126903736 
77  -358.136972101 
78 -358.146661020 
79 -358.155989333  
80 -358.164974722 
81 -358.173633800 
82  -358.181982185 
83 -358.190034569 
84 -358.197804790  
85 -358.205305883 
86 -358.212550138 
87  -358.219549154 
88 -358.226313881 
89 -358.232854663  
90 -358.239181280 
91 -358.245302986 
92  -358.251228537 
93 -358.256966228 
94 -358.262523920  
95 -358.267909065 
96 -358.273128736 
97  -358.278189645 
98 -358.283098168 
99 -358.287860364  
100 -358.292481994 
